Activity of main-belt comet 324P/La Sagra

We study the activity evolution of the main-belt comet 324P/La Sagra over time and the properties of its emitted dust. We performed aperture photometry on images taken by a wide range of telescopes at optical and thermal infrared wavelengths between 2010 and 2021. We derived the combined scattering cross section of the nucleus and dust (when present) as a function of time, and we derived the thermal emission properties. Fitting an IAU H-G phase function to the data obtained when 324P was likely inactive, we derived an absolute nucleus magnitude $H_R = (18.4 \pm 0.5)$ mag using $G = 0.15 \pm 0.12$. The activity of 324P/La Sagra during the 2015 perihelion passage has significantly decreased compared to the previous perihelion passage in 2010, and it decreased even further during the 2021 perihelion passage. This decrease in activity may be attributed to mantling or to the depletion of volatile substances. The $Af\rho$ profile analysis of the coma of the main-belt comet suggests a near-perihelion transition from a lower-activity pre-perihelion to a higher-activity post-perihelion steady state. We calculate a dust geometric albedo in the range of (2 - 45)%, which prevents us from constraining the spectral type of 324P/La Sagra, but we found an indication of dust superheating at 4.5 micrometers.

==> natbib.sty.txt <==
%%
%% This is file `natbib.sty',
%% generated with the docstrip utility.
%%
%% The original source files were:
%%
%% natbib.dtx  (with options: `package,all')
%% 
%% Full documentation can be obtained by LaTeXing the source file:
%%   natbib.dtx.
%% 
%% Only a few abbreviated comments remain here to describe the usage.
%% 
\NeedsTeXFormat{LaTeX2e}[1994/06/01]
\ProvidesPackage{natbib}
        [1998/07/14 6.8c (PWD)]
%%-------------------------------------------------------------------
%% NOTICE:
%% This file may be used for non-profit purposes.
%% It may not be distributed in exchange for money,
%%   other than distribution costs.
%%
%% The author provides it `as is' and does not guarantee it in any way.
%%
%% Natbib coding copyright (C) 1994--1998 Patrick W. Daly
%% Max-Planck-Institut f\"ur Aeronomie
%% Max-Planck-Str. 2
%% D-37191 Katlenburg-Lindau
%% Germany
%%
%% E-mail: daly@linmpi.mpg.de
%%-----------------------------------------------------------
 % This package reimplements the LaTeX \cite command to be used for various
 % citation styles, both author-year and numerical. It accepts BibTeX
 % output intended for many other packages, and therefore acts as a
 % general, all-purpose citation-style interface.
 %
 % With standard numerical .bst files, only numerical citations are
 % possible. With an author-year .bst file, both numerical and
 % author-year citations are possible.
 %
 % If author-year citations are selected, \bibitem must have one of the
 %   following forms:
 %   \bibitem[Jones et al.(1990)]{key}...
 %   \bibitem[Jones et al.(1990)Jones, Baker, and Williams]{key}...
 %   \bibitem[Jones et al., 1990]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones, Baker, and Williams}{Jones
 %       et al.}{1990}]{key}...
 %   \bibitem[\protect\citeauthoryear{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\astroncite{Jones et al.}{1990}]{key}...
 %   \bibitem[\protect\citename{Jones et al., }1990]{key}...
 %   \harvarditem[Jones et al.]{Jones, Baker, and Williams}{1990}{key}...
 %
 % This is either to be made up manually, or to be generated by an
 % appropriate .bst file with BibTeX.
 %                            Author-year mode     ||   Numerical mode
 % Then, \citet{key}  ==>>  Jones et al. (1990)    ||   Jones et al. [21]
 %       \citep{key}  ==>> (Jones et al., 1990)    ||   [21]
 % Multiple citations as normal:
 % \citep{key1,key2}  ==>> (Jones et al., 1990; Smith, 1989) || [21,24]
 %                           or  (Jones et al., 1990, 1991)  || [21,24]
 %                           or  (Jones et al., 1990a,b)     || [21,24]
 % \cite{key} is the equivalent of \citet{key} in author-year mode
 %                         and  of \citep{key} in numerical mode
 % Full author lists may be forced with \citet* or \citep*, e.g.
 %       \citep*{key}      ==>> (Jones, Baker, and Williams, 1990)
 % Optional notes as:
 %   \citep[chap. 2]{key}    ==>> (Jones et al., 1990, chap. 2)
 %   \citep[e.g.,][]{key}    ==>> (e.g., Jones et al., 1990)
 %   \citep[see][pg. 34]{key}==>> (see Jones et al., 1990, pg. 34)
 %  (Note: in standard LaTeX, only one note is allowed, after the ref.
 %   Here, one note is like the standard, two make pre- and post-notes.)
 %   \citealt{key}          ==>> Jones et al. 1990
 %   \citealt*{key}         ==>> Jones, Baker, and Williams 1990
 %   \citealp{key}          ==>> Jones et al., 1990
 %   \citealp*{key}         ==>> Jones, Baker, and Williams, 1990
 % Additional citation possibilities (both author-year and numerical modes)
 %   \citeauthor{key}       ==>> Jones et al.
 %   \citeauthor*{key}      ==>> Jones, Baker, and Williams
 %   \citeyear{key}         ==>> 1990
 %   \citeyearpar{key}      ==>> (1990)
 %   \citetext{priv. comm.} ==>> (priv. comm.)
 % Note: full author lists depends on whether the bib style supports them;
 %       if not, the abbreviated list is printed even when full requested.
 %
 % Defining the citation style of a given bib style:
 % Use \bibpunct (in the preamble only) with 6 mandatory arguments:
 %    1. opening bracket for citation
 %    2. closing bracket
 %    3. citation separator (for multiple citations in one \cite)
 %    4. the letter n for numerical styles, s for superscripts
 %        else anything for author-year
 %    5. punctuation between authors and date
 %    6. punctuation between years (or numbers) when common authors missing
 % One optional argument is the character coming before post-notes. It
 %   appears in square braces before all other arguments. May be left off.
 % Example (and default) \bibpunct[,]{(}{)}{;}{a}{,}{,}
 %
 % To make this automatic for a given bib style, named newbib, say, make
 % a local configuration file, natbib.cfg, with the definition
 %   \newcommand{\bibstyle@newbib}{\bibpunct...}
 % Then the \bibliographystyle{newbib} will cause \bibstyle@newbib to
 % be called on THE NEXT LATEX RUN (via the aux file).
 %
 % Such preprogrammed definitions may be invoked in the text (preamble only)
 %  by calling \citestyle{newbib}. This is only useful if the style specified
 %  differs from that in \bibliographystyle.
 %
 % With \citeindextrue and \citeindexfalse, one can control whether the
 % \cite commands make an automatic entry of the citation in the .idx
 % indexing file. For this, \makeindex must also be given in the preamble.
 %
 % LaTeX2e Options: (for selecting punctuation)
 %   round  -  round parentheses are used (default)
 %   square -  square brackets are used   [option]
 %   curly  -  curly braces are used      {option}
 %   angle  -  angle brackets are used    <option>
 %   colon  -  multiple citations separated by colon (default)
 %   comma  -  separated by comma
 %   authoryear - selects author-year citations (default)
 %   numbers-  selects numerical citations
 %   super  -  numerical citations as superscripts
 %   sort   -  sorts multiple citations according to order in ref. list
 %   sort&compress   -  like sort, but also compresses numerical citations
 %   longnamesfirst  -  makes first citation full author list
 %   sectionbib - puts bibliography in a \section* instead of \chapter*
 % Punctuation so selected dominates over any predefined ones.
 % LaTeX2e options are called as, e.g.
 %        \usepackage[square,comma]{natbib}
 % LaTeX the source file natbib.dtx to obtain more details
 % or the file natnotes.tex for a brief reference sheet.
 %-----------------------------------------------------------
\@ifclassloaded{aguplus}{\PackageError{natbib}
  {The aguplus class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{nlinproc}{\PackageError{natbib}
  {The nlinproc class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
\@ifclassloaded{egs}{\PackageError{natbib}
  {The egs class already includes natbib coding,\MessageBreak
   so you should not add it explicitly}
  {Type <Return> for now, but then later remove\MessageBreak
   the command \protect\usepackage{natbib} from the document}
  \endinput}{}
 % Define citation punctuation for some author-year styles
 % One may add and delete at this point
 % Or put additions into local configuration file natbib.cfg
\newcommand\bibstyle@chicago{\bibpunct{(}{)}{;}{a}{,}{,}}
\newcommand\bibstyle@named{\bibpunct{[}{]}{;}{a}{,}{,}}
\newcommand\bibstyle@agu{\bibpunct{[}{]}{;}{a}{,}{,~}}%Amer. Geophys. Union
\newcommand\bibstyle@egs{\bibpunct{(}{)}{;}{a}{,}{,}}%Eur. Geophys. Soc.
\newcommand\bibstyle@agsm{\bibpunct{(}{)}{,}{a}{}{,}\gdef\harvardand{\&}}
\newcommand\bibstyle@kluwer{\bibpunct{(}{)}{,}{a}{}{,}\gdef\harvardand{\&}}
\newcommand\bibstyle@dcu{\bibpunct{(}{)}{;}{a}{;}{,}\gdef\harvardand{and}}
\newcommand\bibstyle@aa{\bibpunct{(}{)}{;}{a}{}{,}} %Astronomy & Astrophysics
\newcommand\bibstyle@pass{\bibpunct{(}{)}{;}{a}{,}{,}}%Planet. & Space Sci
\newcommand\bibstyle@anngeo{\bibpunct{(}{)}{;}{a}{,}{,}}%Annales Geophysicae
\newcommand\bibstyle@nlinproc{\bibpunct{(}{)}{;}{a}{,}{,}}%Nonlin.Proc.Geophys.
 % Define citation punctuation for some numerical styles
\newcommand\bibstyle@cospar{\bibpunct{/}{/}{,}{n}{}{}%
     \gdef\NAT@biblabelnum##1{##1.}}
\newcommand\bibstyle@esa{\bibpunct{(}{)}{,}{n}{}{}%
     \gdef\NAT@biblabelnum##1{##1.\hspace{1em}}%
     \gdef\NAT@citenum##1##2##3{\NAT@@open \if\relax##2\relax\else
       ##2\ \fi Ref.~##1\if\relax##3\relax\else\NAT@cmt\
       ##3\fi\NAT@@close\endgroup}}
\newcommand\bibstyle@nature{\bibpunct{}{}{,}{s}{}{\textsuperscript{,}}%
     \gdef\NAT@biblabelnum##1{##1.}}
 % The standard LaTeX styles
\newcommand\bibstyle@plain{\bibpunct{[}{]}{,}{n}{}{,}}
\let\bibstyle@alpha=\bibstyle@plain
\let\bibstyle@abbrv=\bibstyle@plain
\let\bibstyle@unsrt=\bibstyle@plain
 % The author-year modifications of the standard styles
\newcommand\bibstyle@plainnat{\bibpunct{[}{]}{,}{a}{,}{,}}
\let\bibstyle@abbrvnat=\bibstyle@plainnat
\let\bibstyle@unsrtnat=\bibstyle@plainnat
\newif\ifNAT@numbers \NAT@numbersfalse
\newif\ifNAT@super \NAT@superfalse
\DeclareOption{numbers}{\NAT@numberstrue
   \ExecuteOptions{square,comma,nobibstyle}}
\DeclareOption{super}{\NAT@supertrue\NAT@numberstrue
   \ExecuteOptions{nobibstyle}}
\DeclareOption{authoryear}{\NAT@numbersfalse
   \ExecuteOptions{round,colon,bibstyle}}
\DeclareOption{round}{%
      \renewcommand\NAT@open{(} \renewcommand\NAT@close{)}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{square}{%
      \renewcommand\NAT@open{[} \renewcommand\NAT@close{]}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{angle}{%
      \renewcommand\NAT@open{$<$} \renewcommand\NAT@close{$>$}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{curly}{%
      \renewcommand\NAT@open{\{} \renewcommand\NAT@close{\}}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{comma}{\renewcommand\NAT@sep{,}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{colon}{\renewcommand\NAT@sep{;}
   \ExecuteOptions{nobibstyle}}
\DeclareOption{nobibstyle}{\let\bibstyle=\@gobble}
\DeclareOption{bibstyle}{\let\bibstyle=\@citestyle}
\newif\ifNAT@openbib \NAT@openbibfalse
\DeclareOption{openbib}{\NAT@openbibtrue}
\DeclareOption{sectionbib}{\def\NAT@sectionbib{on}}
\def\NAT@sort{0}
\DeclareOption{sort}{\def\NAT@sort{1}}
\DeclareOption{sort&compress}{\def\NAT@sort{2}}
\@ifpackageloaded{cite}{\PackageWarningNoLine{natbib}
  {The `cite' package should not be used\MessageBreak
   with natbib. Use option `sort' instead}\ExecuteOptions{sort}}{}
\newif\ifNAT@longnames\NAT@longnamesfalse
\DeclareOption{longnamesfirst}{\NAT@longnamestrue}
\DeclareOption{nonamebreak}{\def\NAT@nmfmt#1{\mbox{#1}}}
\def\NAT@nmfmt#1{{#1}}
\renewcommand\bibstyle[1]{\@ifundefined{bibstyle@#1}{\relax}
     {\csname bibstyle@#1\endcsname}}
\AtBeginDocument{\global\let\bibstyle=\@gobble}
\let\@citestyle\bibstyle
\newcommand\citestyle[1]{\@citestyle{#1}\let\bibstyle\@gobble}
\@onlypreamble{\citestyle}\@onlypreamble{\@citestyle}
\newcommand\bibpunct[7][,]%
  {\gdef\NAT@open{#2}\gdef\NAT@close{#3}\gdef
   \NAT@sep{#4}\global\NAT@numbersfalse\ifx #5n\global\NAT@numberstrue
   \else
   \ifx #5s\global\NAT@numberstrue\global\NAT@supertrue
   \fi\fi
   \gdef\NAT@aysep{#6}\gdef\NAT@yrsep{#7}%
   \gdef\NAT@cmt{#1}%
   \global\let\bibstyle\@gobble
  }
\@onlypreamble{\bibpunct}
\newcommand\NAT@open{(} \newcommand\NAT@close{)}
\newcommand\NAT@sep{;}
\ProcessOptions
\newcommand\NAT@aysep{,} \newcommand\NAT@yrsep{,}
\newcommand\NAT@cmt{,}
\newcommand\NAT@cite%
    [3]{\ifNAT@swa\NAT@@open\if\relax#2\relax\else#2\ \fi
        #1\if\relax#3\relax\else\NAT@cmt\ #3\fi\NAT@@close\else#1\fi\endgroup}
\newcommand\NAT@citenum%
    [3]{\ifNAT@swa\NAT@@open\if\relax#2\relax\else#2\ \fi
        #1\if\relax#3\relax\else\NAT@cmt\ #3\fi\NAT@@close\else#1\fi\endgroup}
\newcommand\NAT@citesuper[3]{\ifNAT@swa
\unskip\hspace{1\p@}\textsuperscript{#1}%
   \if\relax#3\relax\else\ (#3)\fi\else #1\fi\endgroup}
\providecommand
  \textsuperscript[1]{\mbox{$^{\mbox{\scriptsize#1}}$}}
\providecommand\@firstofone[1]{#1}
\newcommand\NAT@citexnum{}
\def\NAT@citexnum[#1][#2]#3{%
 \NAT@sort@cites{#3}%
 \let\@citea\@empty
  \@cite{\def\NAT@num{-1}\let\NAT@last@yr\relax\let\NAT@nm\@empty
    \@for\@citeb:=\NAT@cite@list\do
    {\edef\@citeb{\expandafter\@firstofone\@citeb}%
     \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
     \@ifundefined{b@\@citeb\@extra@b@citeb}{%
       {\reset@font\bfseries?}
        \NAT@citeundefined\PackageWarning{natbib}%
       {Citation `\@citeb' on page \thepage \space undefined}}%
     {\let\NAT@last@num\NAT@num\let\NAT@last@nm\NAT@nm
      \NAT@parse{\@citeb}%
      \ifNAT@longnames\@ifundefined{bv@\@citeb\@extra@b@citeb}{%
        \let\NAT@name=\NAT@all@names
        \global\@namedef{bv@\@citeb\@extra@b@citeb}{}}{}%
      \fi
      \ifNAT@full\let\NAT@nm\NAT@all@names\else
        \let\NAT@nm\NAT@name\fi
      \ifNAT@swa
       \ifnum\NAT@ctype=2\relax\@citea
        \hyper@natlinkstart{\@citeb\@extra@b@citeb}%
            \NAT@test{2}\hyper@natlinkend\else
       \ifnum\NAT@sort>1
         \begingroup\catcode`\_=8
            \ifcat _\ifnum\z@<0\NAT@num _\else A\fi
              \global\let\NAT@nm=\NAT@num \else \gdef\NAT@nm{-2}\fi
            \ifcat _\ifnum\z@<0\NAT@last@num _\else A\fi
              \global\@tempcnta=\NAT@last@num \global\advance\@tempcnta by\@ne
              \else \global\@tempcnta\m@ne\fi
         \endgroup
         \ifnum\NAT@nm=\@tempcnta
           \ifx\NAT@last@yr\relax
             \edef\NAT@last@yr{\@citea \mbox{\NAT@num}}%
           \else
             \edef\NAT@last@yr{--\penalty\@m\mbox{\NAT@num}}%
           \fi
         \else
           \NAT@last@yr \@citea \mbox{\NAT@num}%
           \let\NAT@last@yr\relax
         \fi
       \else
         \@citea \mbox{\hyper@natlinkstart{\@citeb\@extra@b@citeb}\NAT@num
                    \hyper@natlinkend}%
       \fi
       \fi
       \def\@citea{\NAT@sep\penalty\@m\NAT@space}%
      \else
        \ifcase\NAT@ctype\relax
          \ifx\NAT@last@nm\NAT@nm \NAT@yrsep\penalty\@m\NAT@space\else
          \@citea \NAT@test{1}\ \NAT@@open
          \if\relax#1\relax\else#1\ \fi\fi \NAT@mbox{%
          \hyper@natlinkstart{\@citeb\@extra@b@citeb}%
          \NAT@num\hyper@natlinkend}%
          \def\@citea{\NAT@@close\NAT@sep\penalty\@m\ }%
        \or\@citea
          \hyper@natlinkstart{\@citeb\@extra@b@citeb}%
           \NAT@test{1}\hyper@natlinkend
          \def\@citea{\NAT@sep\penalty\@m\ }%
        \or\@citea
          \hyper@natlinkstart{\@citeb\@extra@b@citeb}\NAT@test{2}%
           \hyper@natlinkend
          \def\@citea{\NAT@sep\penalty\@m\ }%
        \fi
      \fi
      }}%
      \ifnum\NAT@sort>1\NAT@last@yr\fi
      \ifNAT@swa\else\ifnum\NAT@ctype=0\if\relax#2\relax\else
      \NAT@cmt\ #2\fi \NAT@@close\fi\fi}{#1}{#2}}
\newcommand\NAT@test[1]{\ifnum#1=1 \ifx\NAT@nm\NAT@noname
  {\reset@font\bfseries(author?)}\PackageWarning{natbib}
  {Author undefined for citation`\@citeb'
   \MessageBreak
   on page \thepage}\else \NAT@nm \fi
  \else \if\relax\NAT@date\relax
  {\reset@font\bfseries(year?)}\PackageWarning{natbib}
  {Year undefined for citation`\@citeb'
   \MessageBreak
   on page \thepage}\else \NAT@date \fi \fi}
\newcommand\NAT@citex{}
\def\NAT@citex%
  [#1][#2]#3{%
  \NAT@sort@cites{#3}%
  \let\@citea\@empty
  \@cite{\let\NAT@nm\@empty\let\NAT@year\@empty
    \@for\@citeb:=\NAT@cite@list\do
    {\edef\@citeb{\expandafter\@firstofone\@citeb}%
     \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
     \@ifundefined{b@\@citeb\@extra@b@citeb}{\@citea%
       {\reset@font\bfseries ?}\NAT@citeundefined
                 \PackageWarning{natbib}%
       {Citation `\@citeb' on page \thepage \space undefined}}%
     {\let\NAT@last@nm=\NAT@nm\let\NAT@last@yr=\NAT@year
     \NAT@parse{\@citeb}%
      \ifNAT@longnames\@ifundefined{bv@\@citeb\@extra@b@citeb}{%
        \let\NAT@name=\NAT@all@names
        \global\@namedef{bv@\@citeb\@extra@b@citeb}{}}{}%
      \fi
     \ifNAT@full\let\NAT@nm\NAT@all@names\else
       \let\NAT@nm\NAT@name\fi
     \ifNAT@swa\ifcase\NAT@ctype
       \ifx\NAT@last@nm\NAT@nm\NAT@yrsep
          \ifx\NAT@last@yr\NAT@year
            \hyper@natlinkstart{\@citeb\@extra@b@citeb}\NAT@exlab
            \hyper@natlinkend
          \else\unskip\
            \hyper@natlinkstart{\@citeb\@extra@b@citeb}\NAT@date
            \hyper@natlinkend
          \fi
       \else\@citea\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
         \NAT@nmfmt{\NAT@nm}%
         \hyper@natlinkbreak{\NAT@aysep\ }{\@citeb\@extra@b@citeb}%
         \NAT@date\hyper@natlinkend
       \fi
     \or\@citea\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
         \NAT@nmfmt{\NAT@nm}\hyper@natlinkend
     \or\@citea\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
         \NAT@date\hyper@natlinkend
     \fi \def\@citea{\NAT@sep\ }%
     \else\ifcase\NAT@ctype
       \ifx\NAT@last@nm\NAT@nm\NAT@yrsep
          \ifx\NAT@last@yr\NAT@year
            \hyper@natlinkstart{\@citeb\@extra@b@citeb}\NAT@exlab
            \hyper@natlinkend
          \else\unskip\
            \hyper@natlinkstart{\@citeb\@extra@b@citeb}\NAT@date
            \hyper@natlinkend
          \fi
       \else\@citea\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
         \NAT@nmfmt{\NAT@nm}%
         \hyper@natlinkbreak{\ \NAT@@open\if\relax#1\relax\else#1\ \fi}%
            {\@citeb\@extra@b@citeb}%
         \NAT@date\hyper@natlinkend\fi
       \or\@citea\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
         \NAT@nmfmt{\NAT@nm}\hyper@natlinkend
       \or\@citea\hyper@natlinkstart{\@citeb\@extra@b@citeb}%
         \NAT@date\hyper@natlinkend\fi \def\@citea{\NAT@@close\NAT@sep\ }%
     \fi
     }}\ifNAT@swa\else\if\relax#2\relax\else\NAT@cmt\ #2\fi
     \NAT@@close\fi}{#1}{#2}}
\newif\ifNAT@par \NAT@partrue
\newcommand\NAT@@open{\ifNAT@par\NAT@open\fi}
\newcommand\NAT@@close{\ifNAT@par\NAT@close\fi}
\newcommand\shortcites[1]{%
  \@bsphack\@for\@citeb:=#1\do
  {\edef\@citeb{\expandafter\@firstofone\@citeb}%
   \global\@namedef{bv@\@citeb\@extra@b@citeb}{}}\@esphack}
\newcommand\NAT@biblabel[1]{\hfill}
\newcommand\NAT@biblabelnum[1]{[#1]}
\def\@tempa#1{[#1]}
\ifx\@tempa\@biblabel\let\@biblabel\@empty\fi
\newcommand\NAT@bibsetnum[1]{\settowidth\labelwidth{\@biblabel{#1}}%
   \setlength{\leftmargin}{\labelwidth}\addtolength{\leftmargin}{\labelsep}%
   \setlength{\itemsep}{\bibsep}\setlength{\parsep}{\z@}%
   \ifNAT@openbib
     \addtolength{\leftmargin}{\bibindent}%
     \setlength{\itemindent}{-\bibindent}%
     \setlength{\listparindent}{\itemindent}%
     \setlength{\parsep}{0pt}%
   \fi
}
\newlength{\bibhang}
\setlength{\bibhang}{1em}
\newlength{\bibsep}
{\@listi \global\bibsep\itemsep \global\advance\bibsep by\parsep}

\newcommand\NAT@bibsetup%
   [1]{\setlength{\leftmargin}{\bibhang}\setlength{\itemindent}{-\leftmargin}%
       \setlength{\itemsep}{\bibsep}\setlength{\parsep}{\z@}}
\newcommand\NAT@set@cites{\ifNAT@numbers
  \ifNAT@super \let\@cite\NAT@citesuper
     \def\NAT@mbox##1{\unskip\nobreak\hspace{1\p@}\textsuperscript{##1}}%
     \let\citeyearpar=\citeyear
     \let\NAT@space\relax\else
     \let\NAT@mbox=\mbox
     \let\@cite\NAT@citenum \def\NAT@space{ }\fi
  \let\@citex\NAT@citexnum
  \ifx\@biblabel\@empty\let\@biblabel\NAT@biblabelnum\fi
  \let\@bibsetup\NAT@bibsetnum
  \def\natexlab##1{}%
 \else
  \let\@cite\NAT@cite
  \let\@citex\NAT@citex
  \let\@biblabel\NAT@biblabel
  \let\@bibsetup\NAT@bibsetup
  \def\natexlab##1{##1}%
 \fi}
\AtBeginDocument{\NAT@set@cites}
\AtBeginDocument{\ifx\SK@def\@undefined\else
\ifx\SK@cite\@empty\else
  \SK@def\@citex[#1][#2]#3{\SK@\SK@@ref{#3}\SK@@citex[#1][#2]{#3}}\fi
\ifx\SK@citeauthor\@undefined\def\HAR@checkdef{}\else
  \let\citeauthor\SK@citeauthor
  \let\citefullauthor\SK@citefullauthor
  \let\citeyear\SK@citeyear\fi
\fi}
\AtBeginDocument{\@ifpackageloaded{hyperref}{%
  \ifnum\NAT@sort=2\def\NAT@sort{1}\fi}{}}
\newif\ifNAT@full\NAT@fullfalse
\newif\ifNAT@swa
\DeclareRobustCommand\citet
   {\begingroup\NAT@swafalse\def\NAT@ctype{0}\NAT@partrue
     \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\newcommand\NAT@citetp{\@ifnextchar[{\NAT@@citetp}{\NAT@@citetp[]}}
\newcommand\NAT@@citetp{}
\def\NAT@@citetp[#1]{\@ifnextchar[{\@citex[#1]}{\@citex[][#1]}}
\DeclareRobustCommand\citep
   {\begingroup\NAT@swatrue\def\NAT@ctype{0}\NAT@partrue
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\cite
    {\begingroup\def\NAT@ctype{0}\NAT@partrue\NAT@swatrue
      \@ifstar{\NAT@fulltrue\NAT@cites}{\NAT@fullfalse\NAT@cites}}
\newcommand\NAT@cites{\@ifnextchar [{\NAT@@citetp}{%
     \ifNAT@numbers\else
     \NAT@swafalse
     \fi
    \NAT@@citetp[]}}
\DeclareRobustCommand\citealt
   {\begingroup\NAT@swafalse\def\NAT@ctype{0}\NAT@parfalse
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\citealp
   {\begingroup\NAT@swatrue\def\NAT@ctype{0}\NAT@parfalse
         \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\citeauthor
   {\begingroup\NAT@swafalse\def\NAT@ctype{1}\NAT@parfalse
    \@ifstar{\NAT@fulltrue\NAT@citetp}{\NAT@fullfalse\NAT@citetp}}
\DeclareRobustCommand\citeyear
   {\begingroup\NAT@swafalse\def\NAT@ctype{2}\NAT@parfalse\NAT@citetp}
\DeclareRobustCommand\citeyearpar
   {\begingroup\NAT@swatrue\def\NAT@ctype{2}\NAT@partrue\NAT@citetp}
\newcommand\citetext[1]{\NAT@open#1\NAT@close}
\DeclareRobustCommand\citefullauthor
   {\citeauthor*}
\renewcommand\nocite[1]{\@bsphack
  \@for\@citeb:=#1\do{%
    \edef\@citeb{\expandafter\@firstofone\@citeb}%
    \if@filesw\immediate\write\@auxout{\string\citation{\@citeb}}\fi
    \if*\@citeb\else
    \@ifundefined{b@\@citeb\@extra@b@citeb}{%
       \NAT@citeundefined \PackageWarning{natbib}%
       {Citation `\@citeb' undefined}}{}\fi}%
  \@esphack}
\newcommand\NAT@parse[1]{{%
     \let\protect=\@unexpandable@protect\let~\relax
     \let\active@prefix=\@gobble
     \xdef\NAT@temp{\csname b@#1\@extra@b@citeb\endcsname}}%
     \expandafter\NAT@split\NAT@temp
     \expandafter\NAT@parse@date\NAT@date??????@@%
     \ifciteindex\NAT@index\fi
}
\newcommand\NAT@split[4]{%
  \gdef\NAT@num{#1}\gdef\NAT@name{#3}\gdef\NAT@date{#2}%
  \gdef\NAT@all@names{#4}%
  \ifx\NAT@noname\NAT@all@names \gdef\NAT@all@names{#3}\fi}
\newcommand\NAT@parse@date{}
\def\NAT@parse@date#1#2#3#4#5#6@@{%
  \ifnum\the\catcode`#1=11\def\NAT@year{}\def\NAT@exlab{#1}\else
  \ifnum\the\catcode`#2=11\def\NAT@year{#1}\def\NAT@exlab{#2}\else
  \ifnum\the\catcode`#3=11\def\NAT@year{#1#2}\def\NAT@exlab{#3}\else
  \ifnum\the\catcode`#4=11\def\NAT@year{#1#2#3}\def\NAT@exlab{#4}\else
    \def\NAT@year{#1#2#3#4}\def\NAT@exlab{{#5}}\fi\fi\fi\fi}
\newcommand\NAT@index{}
\let\NAT@makeindex=\makeindex
\renewcommand\makeindex{\NAT@makeindex
  \renewcommand\NAT@index{\@bsphack\begingroup
     \def~{\string~}\@wrindex{\NAT@idxtxt}}}
\newcommand\NAT@idxtxt{\NAT@name\ \NAT@open\NAT@date\NAT@close}
\newif\ifciteindex \citeindexfalse
\newcommand\citeindextype{default}
\newcommand\NAT@index@alt{{\let\protect=\noexpand\let~\relax
  \xdef\NAT@temp{\NAT@idxtxt}}\expandafter\NAT@exp\NAT@temp\@nil}
\newcommand\NAT@exp{}
\def\NAT@exp#1\@nil{\index[\citeindextype]{#1}}

\AtBeginDocument{%
\@ifpackageloaded{index}{\let\NAT@index=\NAT@index@alt}{}}
\newcommand\NAT@ifcmd{\futurelet\NAT@temp\NAT@ifxcmd}
\newcommand\NAT@ifxcmd{\ifx\NAT@temp\relax\else\expandafter\NAT@bare\fi}
\def\NAT@bare#1(#2)#3()#4\@nil#5{%
  \if\relax#2\relax
  \expandafter\NAT@apalk#1, , \@nil{#5}\else
  \stepcounter{NAT@ctr}%
  \NAT@wrout{\arabic {NAT@ctr}}{#2}{#1}{#3}{#5}
\fi
}
\newcommand\NAT@wrout[5]{%
\if@filesw
      {\let\protect\noexpand\let~\relax
       \immediate
       \write\@auxout{\string\bibcite{#5}{{#1}{#2}{{#3}}{{#4}}}}}\fi
\ignorespaces}
\def\NAT@noname{{}}
\renewcommand\bibitem{%
  \@ifnextchar[{\@lbibitem}{%
    \global\NAT@stdbsttrue
    \stepcounter{NAT@ctr}\@lbibitem[\arabic{NAT@ctr}]}}
\def\@lbibitem[#1]#2{%
  \if\relax\@extra@b@citeb\relax\else
    \@ifundefined{br@#2\@extra@b@citeb}{}{%
     \@namedef{br@#2}{\@nameuse{br@#2\@extra@b@citeb}}}\fi
   \@ifundefined{b@#2\@extra@b@citeb}{\def\NAT@num{}}{\NAT@parse{#2}}%
   \item[\hfil\hyper@natanchorstart{#2\@extra@b@citeb}\@biblabel{\NAT@num}%
    \hyper@natanchorend]%
    \NAT@ifcmd#1()()\@nil{#2}}
\ifx\SK@lbibitem\@undefined\else
   \let\SK@lbibitem\@lbibitem
   \def\@lbibitem[#1]#2{%
     \SK@lbibitem[#1]{#2}\SK@\SK@@label{#2}\ignorespaces}\fi
\newif\ifNAT@stdbst \NAT@stdbstfalse

\AtEndDocument
  {\ifNAT@stdbst\if@filesw\immediate\write\@auxout{\string
   \global\string\NAT@numberstrue}\fi\fi
  }
\providecommand\bibcite{}
\renewcommand\bibcite[2]{\@ifundefined{b@#1\@extra@binfo}\relax
     {\NAT@citemultiple
      \PackageWarningNoLine{natbib}{Citation `#1' multiply defined}}%
  \global\@namedef{b@#1\@extra@binfo}{#2}}
\AtEndDocument{\NAT@swatrue\renewcommand\bibcite[2]%
                         {\NAT@testdef{#1}{#2}}}
\newcommand\NAT@testdef[2]{%
  \def\NAT@temp{#2}\expandafter \ifx \csname b@#1\@extra@binfo\endcsname
    \NAT@temp \else \ifNAT@swa \NAT@swafalse
       \PackageWarningNoLine{natbib}{Citation(s) may have
          changed.\MessageBreak
          Rerun to get citations correct}\fi\fi}
\newcommand\NAT@apalk{}
\def\NAT@apalk#1, #2, #3\@nil#4{\if\relax#2\relax
  \global\NAT@stdbsttrue
  \NAT@wrout{#1}{}{}{}{#4}\else
  \stepcounter{NAT@ctr}%
  \NAT@wrout{\arabic {NAT@ctr}}{#2}{#1}{}{#4}\fi}
\newcommand\citeauthoryear{}
\def\citeauthoryear#1#2#3()()\@nil#4{\stepcounter{NAT@ctr}\if\relax#3\relax
   \NAT@wrout{\arabic {NAT@ctr}}{#2}{#1}{}{#4}\else
   \NAT@wrout{\arabic {NAT@ctr}}{#3}{#2}{#1}{#4}\fi}
\newcommand\citestarts{\NAT@open}
\newcommand\citeends{\NAT@close}
\newcommand\betweenauthors{and}
\newcommand\astroncite{}
\def\astroncite#1#2()()\@nil#3{\stepcounter{NAT@ctr}\NAT@wrout{\arabic
{NAT@ctr}}{#2}{#1}{}{#3}}
\newcommand\citename{}
\def\citename#1#2()()\@nil#3{\expandafter\NAT@apalk#1#2, \@nil{#3}}
\newcommand\harvarditem[4][]%
    {\if\relax#1\relax\bibitem[#2(#3)]{#4}\else
        \bibitem[#1(#3)#2]{#4}\fi }
\newcommand\harvardleft{\NAT@open}
\newcommand\harvardright{\NAT@close}
\newcommand\harvardyearleft{\NAT@open}
\newcommand\harvardyearright{\NAT@close}
\AtBeginDocument{\providecommand{\harvardand}{and}}
\newcommand\harvardurl[1]{\textbf{URL:} \textit{#1}}
\providecommand\bibsection{}
\@ifundefined{chapter}%
  {\renewcommand\bibsection{\section*{\refname
    \@mkboth{\MakeUppercase{\refname}}{\MakeUppercase{\refname}}}}}
  {\@ifundefined{NAT@sectionbib}%
    {\renewcommand\bibsection{\chapter*{\bibname
     \@mkboth{\MakeUppercase{\bibname}}{\MakeUppercase{\bibname}}}}}
    {\renewcommand\bibsection{\section*{\bibname
     \ifx\@mkboth\@gobbletwo\else\markright{\MakeUppercase{\bibname}}\fi}}}}
\@ifclassloaded{amsart}%
  {\renewcommand\bibsection{\section*{\refname}}{}}{}
\@ifclassloaded{amsbook}%
  {\renewcommand\bibsection{\section*{\bibname}}{}}{}
\@ifundefined{bib@heading}{}{\let\bibsection\bib@heading}
\newcounter{NAT@ctr}
\renewenvironment{thebibliography}[1]{%
 \bibfont\bibsection\parindent \z@\list
   {\@biblabel{\arabic{NAT@ctr}}}{\@bibsetup{#1}%
    \setcounter{NAT@ctr}{0}}%
    \ifNAT@openbib
      \renewcommand\newblock{\par}
    \else
      \renewcommand\newblock{\hskip .11em \@plus.33em \@minus.07em}%
    \fi
    \sloppy\clubpenalty4000\widowpenalty4000
    \sfcode`\.=1000\relax
    \let\citeN\cite \let\shortcite\cite
    \let\citeasnoun\cite
 }{\def\@noitemerr{%
  \PackageWarning{natbib}
     {Empty `thebibliography' environment}}%
  \endlist\vskip-\lastskip}
\let\bibfont=\relax
\providecommand\reset@font{\relax}
\providecommand\bibname{Bibliography}
\providecommand\refname{References}
\newcommand\NAT@citeundefined{\gdef \NAT@undefined {%
    \PackageWarningNoLine{natbib}{There were undefined citations}}}
\let \NAT@undefined \relax
\newcommand\NAT@citemultiple{\gdef \NAT@multiple {%
    \PackageWarningNoLine{natbib}{There were multiply defined citations}}}
\let \NAT@multiple \relax
\AtEndDocument{\NAT@undefined\NAT@multiple}
\providecommand\@mkboth[2]{}
\providecommand\MakeUppercase{\uppercase}
\providecommand{\@extra@b@citeb}{}
\gdef\@extra@binfo{}
\providecommand\hyper@natanchorstart[1]{}
\providecommand\hyper@natanchorend{}
\providecommand\hyper@natlinkstart[1]{}
\providecommand\hyper@natlinkend{}
\providecommand\hyper@natlinkbreak[2]{#1}
\@ifpackageloaded{babel}{\PackageWarningNoLine{natbib}{%
If you use both babel and natbib\MessageBreak
then load babel AFTER natbib}}{}
\AtBeginDocument{\@ifpackageloaded{babel}{%
\bbl@redefine\@citex[#1][#2]#3{%
  \@safe@activestrue\org@@citex[#1][#2]{#3}\@safe@activesfalse}%
}{}}
\ifnum\NAT@sort>0
\newcommand\NAT@sort@cites[1]{%
\@tempcntb\m@ne
\let\@celt\delimiter
\def\NAT@num@list{}%
\def\NAT@cite@list{}%
\def\NAT@nonsort@list{}%
\@for \@citeb:=#1\do{\NAT@make@cite@list}%
\edef\NAT@cite@list{\NAT@cite@list\NAT@nonsort@list}%
\edef\NAT@cite@list{\expandafter\NAT@xcom\NAT@cite@list @@}}
\begingroup \catcode`\_=8
\gdef\NAT@make@cite@list{%
     \edef\@citeb{\expandafter\@firstofone\@citeb}%
    \@ifundefined{b@\@citeb\@extra@b@citeb}{\def\NAT@num{A}}%
    {\NAT@parse{\@citeb}}%
      \ifcat _\ifnum\z@<0\NAT@num _\else A\fi
       \@tempcnta\NAT@num \relax
       \ifnum \@tempcnta>\@tempcntb
          \edef\NAT@num@list{\NAT@num@list \@celt{\NAT@num}}%
          \edef\NAT@cite@list{\NAT@cite@list\@citeb,}%
          \@tempcntb\@tempcnta
       \else
          \let\NAT@@cite@list=\NAT@cite@list \def\NAT@cite@list{}%
          \edef\NAT@num@list{\expandafter\NAT@num@celt \NAT@num@list \@gobble @}%
          {\let\@celt=\NAT@celt\NAT@num@list}%
       \fi
    \else
       \edef\NAT@nonsort@list{\NAT@nonsort@list\@citeb,}%
 \fi}
\endgroup
\def\NAT@celt#1{\ifnum #1<\@tempcnta
  \xdef\NAT@cite@list{\NAT@cite@list\expandafter\NAT@nextc\NAT@@cite@list @@}%
  \xdef\NAT@@cite@list{\expandafter\NAT@restc\NAT@@cite@list}%
 \else
  \xdef\NAT@cite@list{\NAT@cite@list\@citeb,\NAT@@cite@list}\let\@celt\@gobble%
 \fi}
\def\NAT@num@celt#1#2{\ifx \@celt #1%
     \ifnum #2<\@tempcnta
        \@celt{#2}%
        \expandafter\expandafter\expandafter\NAT@num@celt
     \else
        \@celt{\number\@tempcnta}\@celt{#2}%
  \fi\fi}
\def\NAT@nextc#1,#2@@{#1,}
\def\NAT@restc#1,#2{#2}
\def\NAT@xcom#1,@@{#1}
\else
 \newcommand\NAT@sort@cites[1]{\edef\NAT@cite@list{#1}}\fi
\InputIfFileExists{natbib.cfg}
       {\typeout{Local config file natbib.cfg used}}{}
%% 
%% <<<<< End of decommented file <<<<<<
%%
%% End of file `natbib.sty'.
